Quark antenna in early stage anisotropic QCD matter

The states of matter produced in the early stage of heavy ion collisions can be highly anisotropic. If such a feature is sufficiently pronounced, one should expect the final particle distribution inside jets to reflect it in the form of non-trivial angle correlations. In this talk, we discuss a first step in exploring such correlations by studying how a $q\bar q$ state produced from an initial unpolarized gluon couples to the anisotropies of an underlying static QCD medium. The medium anisotropy is captured by allowing the jet quenching parameter to take different magnitudes in two orthogonal directions in the plane transverse to the jet axis. We find that the final particle distribution is sensitive to the medium anisotropy in the form of an azimuthal angle modulation, and more importantly, that this effect couples directly to the helicity/spin of the final states, offering a novel way to extract the details of the underlying matter which is not accessible with standard jet observables. We further show how such features can be extracted from the Fourier decomposition of the distribution and from final state transverse spin polarization measurements.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

